uGMRT detection of cluster radio emission in low-mass Planck~SZ clusters

Low-mass ($M_{\rm{500}}<5\times10^{14}{\rm{M_\odot}}$) galaxy clusters have been largely unexplored in radio observations, due to the inadequate sensitivity of existing telescopes. However, the upgraded GMRT (uGMRT) and the Low Frequency ARray (LoFAR), with unprecedented sensitivity at low frequencies, have paved the way to closely study less massive clusters than before. We have started the first large-scale programme to systematically search for diffuse radio emission from low-mass galaxy clusters, chosen from the Planck Sunyaev-Zel'dovich cluster catalogue. We report here the detection of diffuse radio emission from four of the 12 objects in our sample, shortlisted from the inspection of the LoFAR Two Meter Sky Survey (LoTSS-I), followed up by uGMRT Band 3 deep observations. The clusters PSZ2~G089 (Abell~1904) and PSZ2~G111 (Abell~1697) are detected with relic-like emission, while PSZ2~G106 is found to have an intermediate radio halo and PSZ2~G080 (Abell~2018) seems to be a halo-relic system. PSZ2~G089 and PSZ2~G080 are among the lowest-mass clusters discovered with a radio relic and a halo-relic system, respectively. A high ($\sim30\%$) detection rate, with powerful radio emission ($P_{1.4\ {\rm GHz}}\sim10^{23}~{\rm{W~Hz^{-1}}}$) found in most of these objects, opens up prospects of studying radio emission in galaxy clusters over a wider mass range, to much lower-mass systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
